Variationally optimizing infinite projected entangled-pair states at large bond dimensions: A split corner transfer matrix renormalization group approach

Projected entangled-pair states (PEPS) have become a powerful tool for studying quantum many-body systems in the condensed matter and quantum materials context, particularly with advances in variational energy optimization methods. A key challenge within this framework is the computational cost associated with the contraction of the two-dimensional lattice, crucial for calculating state vector norms and expectation values. The conventional approach, using the corner transfer matrix renormalization group (CTMRG), involves combining two tensor network layers, resulting in significant time and memory demands. In this work, we introduce an alternative "split-CTMRG" algorithm, which maintains separate PEPS layers and leverages new environment tensors, reducing computational complexity while preserving accuracy. Benchmarks on quantum lattice models demonstrate substantial speedups for variational energy optimization, rendering this method valuable for large-scale PEPS simulations.

==> data/energy_runtime_honeycomb_D8.txt <==
chi                      Eclassical                Esplit                    Tclassical               Tsplit                   EdiffClassical           EdiffSplit
1.000000000000000000e+01 -5.442704773786911643e-01 -5.445126730422458206e-01 3.084965351969003677e+01 8.891108522191643715e+00 4.243325201161697265e-04 2.047002222333717283e-05
2.000000000000000000e+01 -5.444858922633595277e-01 -5.444807607715442810e-01 1.274188006222248077e+02 5.002958327159285545e+01 2.871400675399016214e-05 3.813820771579240813e-05
3.000000000000000000e+01 -5.444987788742838841e-01 -5.444954051007970808e-01 2.892660206500440836e+02 1.153921053614467382e+02 5.047202744511080555e-06 1.124327992517908258e-05
4.000000000000000000e+01 -5.445010053053331855e-01 -5.444985955285700507e-01 7.035251352265477180e+02 1.915283895488828421e+02 9.582682997810083050e-07 5.383924874227232308e-06
5.000000000000000000e+01 -5.445014467734221597e-01 -5.445003202416263122e-01 1.443301448939368129e+03 2.979138704724609852e+02 1.474935507394886076e-07 2.216416666310453000e-06
6.000000000000000000e+01 -5.445014392735936237e-01 -5.445011111544181270e-01 2.843973703302443027e+03 5.181442654710263014e+02 1.612673018915740597e-07 7.638719947635159790e-07
7.000000000000000000e+01 -5.445014913317058891e-01 -5.445012181675510377e-01 4.707310481112450361e+03 7.680704161189496517e+02 6.566038496668344195e-08 5.673378665972791266e-07
8.000000000000000000e+01 -5.445015116549657419e-01 -5.445013508775415900e-01 7.063827943937852979e+03 1.180033111892640591e+03 2.833586181679021667e-08 3.236103764961802651e-07
9.000000000000000000e+01 -5.445015269742971009e-01 -5.445014496172700946e-01 9.297361944722011685e+03 1.596713918959721923e+03 2.012642132662632164e-10 1.422707041661290770e-07
1.000000000000000000e+02 -5.445015305515705784e-01 -5.445014745713581128e-01 7.923211932341015199e+03 1.858627969225024572e+03 6.368549275775857025e-09 9.644146994558782843e-08
1.100000000000000000e+02 -5.445015262460983774e-01 -5.445014900327361795e-01 1.083184122590100742e+04 2.256258347783994395e+03 1.538631855636218298e-09 6.804599757741393119e-08
1.200000000000000000e+02 -5.445015260031298432e-01 -5.445015092224891884e-01 1.478696591696699033e+04 3.041379879526008153e+03 1.984853807449954828e-09 3.280320751284880585e-08
1.300000000000000000e+02 -5.445015265663351034e-01 -5.445015179051739818e-01 1.892875994847179390e+04 4.165996194780105725e+03 9.505036133871690837e-10 1.685709099804038851e-08
1.400000000000000000e+02 -5.445015268375812401e-01 -5.445015231398977473e-01 2.783487525260378607e+04 4.547157673618989065e+03 4.523486529862015014e-10 7.243300209237614413e-09
1.500000000000000000e+02 -5.445015268715673873e-01 -5.445015249119307121e-01 3.514383347613899969e+04 6.984551425672834739e+03 3.899316614088952424e-10 3.988886995194329354e-09
1.600000000000000000e+02 -5.445015269304371852e-01 -5.445015231984018378e-01 4.544261797359801130e+04 8.131552587551996112e+03 2.818147967223350919e-10 7.135854981720320378e-09
1.700000000000000000e+02 -5.445015268675053033e-01 -5.445015249033285931e-01 4.309633188225899357e+04 7.899365205020993017e+03 3.973918498573157699e-10 4.004685149265939924e-09
1.800000000000000000e+02 -5.445015269603348251e-01 -5.445015256529093239e-01 6.482379877520003356e+04 1.117079716797091532e+04 2.269065211120544576e-10 2.628048549487594068e-09
1.900000000000000000e+02 -5.445015269845513428e-01 -5.445015252269628236e-01 7.526087689789605793e+04 1.270841589685704093e+04 1.824318658990112913e-10 3.410317246830529910e-09
2.000000000000000000e+02 -5.445015270203465985e-01 -5.445015266106759677e-01 6.135256271561584435e+04 1.065290700540202670e+04 1.166923704743503908e-10 8.690697475336291732e-10
2.100000000000000000e+02 -5.445015270468941404e-01 -5.445015265669633786e-01 6.877877473676996306e+04 1.233415672147180885e+04 6.793669097293299232e-11 9.493497594889070202e-10
2.200000000000000000e+02 -5.445015270604414148e-01 -5.445015269860434826e-01 8.202890948458411731e+04 1.415490521873906255e+04 4.305655062523391712e-11 1.796914883777810709e-10
2.300000000000000000e+02 -5.445015270669630869e-01 -5.445015270392749018e-01 1.279123873266410083e+05 2.154641415914706886e+04 3.107922500379747248e-11 8.192974369071481920e-11
2.400000000000000000e+02 -5.445015270724763434e-01 -5.445015269085211607e-01 1.732631011094227433e+05 2.954424700829386711e+04 2.095389707769839335e-11 3.220644993596779986e-10
2.500000000000000000e+02 -5.445015270689579356e-01 -5.445015269833388682e-01 1.652803800557539798e+05 3.230652683303388767e+04 2.741560124624802137e-11 1.846586265321478615e-10
2.600000000000000000e+02 -5.445015270774391514e-01 -5.445015269096860067e-01 1.343285668434540275e+05 2.330721823544300059e+04 1.183949115682694771e-11 3.199252105983128828e-10
2.700000000000000000e+02 -5.445015270828120757e-01 -5.445015269630312238e-01 1.500664451805080171e+05 2.420275601578999704e+04 1.971889211891182489e-12 2.219544713458254176e-10
2.800000000000000000e+02 -5.445015270838857724e-01 -5.445015269970930882e-01 1.658798287833229988e+05 2.826508154347100208e+04 0.000000000000000000e+00 1.593984219210876873e-10

==> data/interlayer_D_8.txt <==
chiI Ediff
2.000000000000000000e+01 6.424773489893168881e-06
4.000000000000000000e+01 3.337745448120259135e-06
6.000000000000000000e+01 4.539313625225524721e-07
8.000000000000000000e+01 2.455369620138971684e-07
1.000000000000000000e+02 8.988309965503486417e-08
1.100000000000000000e+02 6.060570138989062303e-08
1.200000000000000000e+02 2.860812711763538772e-08
1.300000000000000000e+02 1.592958842376106636e-08
1.400000000000000000e+02 9.030636421689535766e-09
1.500000000000000000e+02 6.779295782702821924e-09
1.600000000000000000e+02 1.053219488568123612e-08
1.700000000000000000e+02 7.634281744085705322e-09
1.800000000000000000e+02 6.594485864323611237e-09
1.900000000000000000e+02 7.761531908431749731e-09
2.000000000000000000e+02 5.496923274934106262e-09

==> data/optimizer_energy_over_runtime_classic.txt <==
T                        E
0.000000000000000000e+00 -5.443377100028827797e-01
3.695958166009125762e+03 -5.443689815178804903e-01
1.299292940243318117e+04 -5.443851877716797683e-01
1.482778099059827400e+04 -5.443898425657975881e-01

==> data/optimizer_energy_over_runtime_split.txt <==
T                        E
0.000000000000000000e+00 -5.443376207402667033e-01
1.490776103758718705e+02 -5.443945112222344784e-01
8.218342632096571378e+02 -5.443954587502839448e-01
9.815334236623098150e+02 -5.444254578989917714e-01
1.137480342578329100e+03 -5.444520178164226065e-01
1.289958981551214492e+03 -5.444648147628552426e-01
1.473746984216850251e+03 -5.444721688841527296e-01
1.658626967064322344e+03 -5.444774744984712811e-01
1.837669913995281377e+03 -5.444806092602026970e-01
2.036325999929088539e+03 -5.444857562954124042e-01
2.260378690569723858e+03 -5.445110617433054356e-01
2.586489900861354727e+03 -5.445176412790808662e-01
2.798373925401378983e+03 -5.445190672898511108e-01
3.001543219636396316e+03 -5.445198992351705236e-01
3.220279922153288680e+03 -5.445204482940757540e-01
3.438432321258199863e+03 -5.445236490090495929e-01
3.652124338385462579e+03 -5.445252944750726964e-01
3.869130554466989452e+03 -5.445257488657277989e-01
4.084776769227022214e+03 -5.445272615681004957e-01
4.302055721336106217e+03 -5.445276639744347502e-01
4.502806107377059561e+03 -5.445293687577300590e-01
4.692077699220506474e+03 -5.445309303403139678e-01
4.885448129372842232e+03 -5.445313399834359469e-01
5.077033582600020054e+03 -5.445314166632333475e-01
5.271571830202002275e+03 -5.445327381944590206e-01
5.467921758399204919e+03 -5.445333713861352232e-01
5.668927056826976695e+03 -5.445334550665975604e-01
5.872611994130909807e+03 -5.445334628267438637e-01
6.078822892655789474e+03 -5.445337132866424623e-01
6.425171721057019568e+03 -5.445337143983548511e-01
6.632232504302976849e+03 -5.445337147266382516e-01
6.840808677506477579e+03 -5.445337254512803149e-01
7.141552746692144865e+03 -5.445337257939788511e-01
7.443779579842292151e+03 -5.445337789185233923e-01
7.642434563173322204e+03 -5.445342753364056376e-01
7.843075202783352324e+03 -5.445357110743457296e-01
8.027630524832678020e+03 -5.445358250943477252e-01
1.000561114051615186e+04 -5.445358526605407201e-01
1.045502825912848675e+04 -5.445360633543451234e-01
1.087842373032743672e+04 -5.445363396529744326e-01
1.124935252709096858e+04 -5.445363406112282423e-01
1.153583068145527432e+04 -5.445363411137127407e-01
1.190678990756009443e+04 -5.445363411248275165e-01
1.218311852523231209e+04 -5.445363411511815466e-01
1.301453683552934490e+04 -5.445363986143205715e-01

==> data/scaling_classic_chiE_170.txt <==
chiB                     T
3.000000000000000000e+00 1.733992915699491277e+01
4.000000000000000000e+00 6.421084268484264612e+01
5.000000000000000000e+00 1.139582665241323411e+02
6.000000000000000000e+00 3.152958136199999899e+02
7.000000000000000000e+00 9.201558361269999295e+02
8.000000000000000000e+00 1.865276126117038075e+03
9.000000000000000000e+00 4.089073882021009922e+03
1.000000000000000000e+01 6.776152400088030845e+03

==> data/scaling_split_chiE_170.txt <==
chiB                     T
3.000000000000000000e+00 4.935262827895348892e+01
4.000000000000000000e+00 8.467463292507454753e+01
5.000000000000000000e+00 8.806712897028774023e+01
6.000000000000000000e+00 1.249739393130000735e+02
7.000000000000000000e+00 2.025022539630299434e+02
8.000000000000000000e+00 2.853417393679847009e+02
9.000000000000000000e+00 4.694295216680038720e+02
1.000000000000000000e+01 5.437369072800502181e+02
